Planetary Feature Fields are Scalable Earth Representations

Satellite observations, precomputed embeddings, and map products describe the same evolving Earth, yet are stored as independent, petabyte-scale data products. Their continued growth calls for compact representations of multiple products while preserving spatial and temporal detail. We introduce Planetary Feature Fields (PFFs), which exploit redundancy across data products by modeling them jointly as continuous functions of space and time at planetary scale. PFFs are spatially local explicit-implicit (hybrid) neural fields. Each field shares a factored feature volume---a decomposition of an explicit 3D grid with smaller factors---across products, while lightweight implicit decoders reconstruct individual products across multiple timesteps. PFFs reconstruct EO products over space and time more accurately than single-product fields at matched compression rates. At $1800\times$ compression relative to the uncompressed source data, reconstructed features retain approximately $90\%$ or more of the performance achieved with the original features on pixel-level segmentation, change detection, and patch-level classification tasks. PFFs can add new timesteps by extending their factored feature volumes and add new products by attaching new decoders, while leaving existing outputs unchanged. PFFs reduce end-to-end feature access latency by an order of magnitude relative to evaluated API and cloud-storage pipelines.

==> figures/appendix/pffbench_sampling_artifacts/hero_hist.dat <==
H pool picked random
0.96942626 0.00458999 0.00000000 0.00309197
1.03410989 0.00611999 0.00000000 0.00850292
1.09879351 0.01759498 0.00000000 0.02009782
1.16347713 0.01606498 0.00000000 0.01623286
1.22816076 0.01606498 0.00000000 0.01623286
1.29284438 0.02524496 0.00000000 0.03091973
1.35752801 0.01759498 0.00000000 0.02009782
1.42221163 0.02065497 0.00000000 0.02396279
1.48689526 0.01453498 0.00000000 0.01468687
1.55157888 0.03212996 0.00000000 0.03942265
1.61626250 0.04054494 0.00000000 0.03633068
1.68094613 0.05354993 0.00000000 0.04947156
1.74562975 0.04589994 0.00000000 0.03478469
1.81031338 0.06043492 0.00000000 0.06647741
1.87499700 0.07879489 0.00000000 0.07575333
1.93968063 0.11857483 0.00000000 0.10512707
2.00436425 0.15223479 0.00000000 0.12754387
2.06904787 0.20501971 0.00000000 0.17160448
2.13373150 0.27998961 0.00000000 0.23962788
2.19841512 0.39397445 0.00000000 0.35557686
2.26309875 0.47047434 0.00000000 0.41045938
2.32778237 0.56380421 0.00000000 0.50940250
2.39246600 0.62729913 0.00000000 0.52950032
2.45714962 0.62959412 0.00000000 0.59211277
2.52183324 0.70303402 0.00000000 0.66863909
2.58651687 0.77647392 0.00000000 0.70651576
2.65120049 0.79865889 0.00000000 0.74284644
2.71588412 0.91876372 0.01545986 0.85879542
2.78056774 0.94094869 0.10821904 0.91213194
2.84525137 0.89428375 0.26281768 0.88507718
2.90993499 0.95471867 0.30919727 1.00334514
2.97461861 1.02968857 0.49471563 1.06209262
3.03930224 1.02815857 0.89667208 1.06518459
3.10398586 1.02662857 1.56144621 1.13552697
3.16866949 0.97231365 2.39627884 1.14248391
3.23335311 0.70073902 2.99921351 0.81550780
3.29803674 0.47582934 3.23111146 0.53723026
3.36272036 0.24020967 1.96340266 0.30687829
3.42740398 0.09179987 0.97397140 0.09662415
3.49208761 0.01682998 0.24735782 0.02396279
3.55677123 0.00000000 0.00000000 0.00000000

